Massive White Dwarfs in Young Star Clusters

We have carried out a search for massive white dwarfs (WDs) in the direction of young open star clusters using the Gaia DR2 database. The aim of this survey was to provide robust data for new and previously known high-mass WDs regarding cluster membership, to highlight WDs previously included in the Initial Final Mass Relation (IFMR) that are unlikely members of their respective clusters according to Gaia astrometry and to select an unequivocal WD sample that could then be compared with the host clusters' turnoff masses. All promising WD candidates in each cluster CMD were followed up with spectroscopy from Gemini in order to determine whether they were indeed WDs and derive their masses, temperatures and ages. In order to be considered cluster members, white dwarfs were required to have proper motions and parallaxes within 2, 3, or 4-$\sigma$ of that of their potential parent cluster based on how contaminated the field was in their region of the sky, have a cooling age that was less than the cluster age and a mass that was broadly consistent with the IFMR. A number of WDs included in current versions of the IFMR turned out to be non-members and a number of apparent members, based on Gaia's astrometric data alone, were rejected as their mass and/or cooling times were incompatible with cluster membership. In this way, we developed a highly selected IFMR sample for high mass WDs that, surprisingly, contained no precursor masses significantly in excess of ${\sim}$6 $M_{\odot}$.

==> clusters.csv <==
Name,Diameter (‘),RA (mas),Dec (mas),Literature distance (pc),Literature parallax (mas),Literature Age (Myr),PMRA,PMDec,Fitted parallax,# WD Candidates Found
Alessi 12,60,310.88,23.78,537,1.86,66.10,4.36,-4.66,1.82,5
Alessi 13,384,52.05,-35.90,110,9.09,524.81,0.50,0.28,N/A,0
Alessi 19,90,274.77,12.18,550,1.82,43.10,-0.84,-6.69,1.69,0
Alessi 20,36,2.64,58.76,450,2.22,165.96,8.20,-2.49,2.35,0
Alessi 21,60,107.70,-9.34,500,2.00,29.50,-5.55,2.53,1.74,5
Alessi 3,66,109.08,-46.61,288,3.47,741.31,-10.00,11.87,3.60,0
Alessi 5,36,160.78,-61.17,398,2.51,32.10,-15.46,2.59,2.50,0
Alessi 6,50.4,220.06,-66.12,437,2.29,199.53,-7.30,-10.60,N/A,0
Alessi 8,37.2,232.39,-51.23,575,1.74,13.80,N/A,N/A,N/A,0
Alessi 9,168,265.98,-47.18,195,5.13,263.03,N/A,N/A,N/A,0
Alpha Per - too big,300,50.50,48.62,185,5.41,71.40,23.32,-25.34,5.73,17
ASCC 101,43.2,288.40,36.33,350,2.86,75.90,0.89,1.29,2.51,108 1
ASCC 103,43.2,294.04,35.67,700,1.43,234.42,N/A,N/A,N/A,0
ASCC 105,72,295.44,27.38,500,2.00,53.80,N/A,N/A,N/A,N/A
ASCC 109,60,298.50,34.58,450,2.22,204.17,N/A,N/A,N/A,0
ASCC 112,26.4,304.11,52.10,550,1.82,67.90,-0.14,-1.18,1.51,N/A
ASCC 113,56.4,318.00,38.60,450,2.22,141.00,0.78,-3.67,1.76,15
ASCC 117,42,331.24,62.27,1200,0.83,4.68,N/A,N/A,N/A,0
ASCC 118,25.2,332.10,61.10,900,1.11,10.47,-1.49,-3.07,1.11,0
ASCC 123,153.6,340.65,54.26,250,4.00,257.04,17.46,4.64,4.00,0
ASCC 127,86.4,347.10,64.85,350,2.86,138.00,7.42,-1.70,2.61,0
ASCC 18,74.4,81.54,0.82,500,2.00,13.20,1.32,-0.33,N/A,N/A
ASCC 4,48,13.29,61.58,750,1.33,218.78,N/A,N/A,N/A,0
ASCC 41,43.2,116.76,0.02,370,2.70,275.42,0.88,-4.00,3.30,0
ASCC 44,48,120.42,-50.57,1100,0.91,77.62,-6.72,7.89,N/A,0
ASCC 46,48,124.14,-48.51,900,1.11,51.29,-8.56,4.41,2.56,1
ASCC 47,60,127.95,-39.08,900,1.11,75.86,-8.13,5.58,1.27,2
ASCC 49,54,131.97,-37.99,900,1.11,138.04,-8.54,3.43,1.55,0
ASCC 50,48,132.57,-41.72,850,1.18,30.20,-6.39,3.85,1.02,1
ASCC 6,36,26.80,57.73,1200,0.83,147.91,-0.91,0.23,0.85,0
ASCC 66,36,168.40,-55.42,1000,1.00,57.54,-5.17,2.05,1.00,0
ASCC 69,48,181.65,-69.77,1000,1.00,81.28,-8.94,-0.78,0.89,0
ASCC 71,49.2,185.18,-67.52,1300,0.77,75.86,N/A,N/A,N/A,0
ASCC 72,30,188.25,-60.95,1100,0.91,134.90,N/A,N/A,N/A,0
ASCC 81,31.2,236.73,-50.98,700,1.43,239.88,-3.24,-5.65,1.43,0
ASCC 84,30,238.72,-60.74,900,1.11,47.86,N/A,N/A,N/A,0
ASCC 85,26.4,251.88,-45.46,1200,0.83,26.30,0.18,-4.14,1.40,1
ASCC 89,132,260.82,-62.64,500,2.00,140.00,N/A,N/A,N/A,0
ASCC 96,30,275.02,-32.37,750,1.33,186.21,N/A,N/A,N/A,0
ASCC 99,27.6,282.27,-18.73,280,3.57,512.86,8.29,4.19,1.64,0
Basel 8,29,98.55,8.08,1328,0.75,126.47,1.33,-3.63,0.79,0
Berkeley 59,20.4,0.55,67.42,1000,1.00,6.31,-1.73,-1.97,0.94,0
Berkeley 82,2,287.85,13.07,860,1.16,31.12,0.10,-3.21,0.96,0
Berkeley 86,6,305.10,38.70,1112,0.90,13.06,-3.34,-6.00,1.00,0
Biurakan 2,20,302.30,35.48,1106,0.90,10.26,-1.06,-3.17,0.98,0
Blanco 1,70,1.03,-29.83,269,3.72,62.50,18.69,2.69,4.20,1
Bochum 13,14,259.35,-35.55,1077,0.93,6.65,-1.01,-2.94,0.93,0
Collinder 121,89,103.55,-24.42,471,2.12,11.30,-6.02,5.94,N/A,0
Collinder 132,80,108.83,-30.68,472,2.12,12.00,-7.8,5.10,N/A,0
Collinder 135,50,109.32,-36.82,316,3.16,25.50,-10.19,6.30,3.32,0
Collinder 140,29,110.80,-32.03,405,2.47,35.30,-7.98,4.65,2.57,0
Collinder 185,6,125.84,-36.33,1486,0.67,128.82,-5.01,3.85,0.96,0
Collinder 197,25,131.21,-41.23,838,1.19,13.43,N/A,N/A,N/A,0
Collinder 258,5,186.79,-60.77,1184,0.84,107.65,-6.94,-0.25,0.75,1
Collinder 350,66,267.03,1.35,280,3.57,407.38,-12.13,-9.00,11.47,1
Collinder 367,48,272.43,-23.66,1200,0.83,6.92,-2.29,-18.51,0.65,0
Collinder 463,29,27.10,71.95,702,1.42,236.05,-0.17,-0.31,1.14,0
Collinder 469,3,274.06,-18.27,1481,0.68,62.95,0.06,-1.66,0.71,0
Collinder 65,288,81.52,15.70,310,3.23,25.70,1.16,-6.46,N/A,0
Collinder 69,70,83.78,9.93,441,2.27,11.20,1.2,-2.20,N/A,0
Collinder 95,24,97.77,9.90,556,1.80,229.09,-2.39,-5.24,1.44,0
Collinder 96,12,97.58,2.87,962,1.04,10.74,-2.34,-0.62,0.95 or 1.4,0
Coma Ber,120,186.28,26.10,96,10.42,448.75,N/A,N/A,N/A,0
Czernik 8,2,38.25,58.73,1409,0.71,80.17,0.53,-0.73,N/A,0
Dolidze 42,7,304.93,38.13,972,1.03,34.83,-2.57,-4.20,1.00,0
ESO 123-26,26,118.05,-60.36,550,1.82,213.80,-1.41,7.50,N/A,0
ESO 128-16,92,163.42,-58.24,900,1.11,100.00,N/A,N/A,N/A,0
ESO 332-08,16,253.68,-40.71,1200,0.83,147.91,-1.80,-3.77,0.81,0
Feinstein 1,25,166.48,-59.82,1159,0.86,10.00,-10.30,5.30,2.30,3
Haffner 26,12,123.91,-30.83,1000,1.00,29.51,-3.00,0.58,0.80,0
Hogg 14,3,187.15,-59.82,969,1.03,125.60,-7.70,-0.19,1.20,0
Hogg 17,4,218.49,-61.37,1310,0.76,107.15,-5.10,-2.50,0.70,0
Hogg 22,3,251.65,-47.08,1216,0.82,6.03,-0.69,-0.58,1.00,0
Hyades Tau,330,66.73,15.87,45,22.22,787.05,N/A,N/A,N/A,0
IC 0361,6,64.75,58.30,1070,0.93,52.24,1.69,-1.08,N/A,0
IC 2391,60,130.13,-53.03,175,5.71,34.10,-24.74,23.25,6.58,0
IC 2488,18,141.91,-57.00,1134,0.88,129.72,-7.75,5.72,1.00,0
IC 2602,100,160.74,-64.40,161,6.21,40.30,-17.68,10.81,6.56,0
IC 348,7,56.13,32.28,385,2.60,43.80,4.3,-5.70,3.06,0
IC 4665,70,266.58,5.72,352,2.84,94.20,-0.98,-8.45,2.91,0
IC 5146,20,328.35,47.27,852,1.17,105.44,1.34,-2.39,N/A,0
Loden 1,21.6,151.26,-55.80,360,2.78,1949.84,N/A,N/A,N/A,0
Lynga 14,3,253.77,-45.23,881,1.14,5.15,-0.33,-1.98,N/A,0
Lynga 2,10,216.15,-61.33,1000,1.00,132.43,-6.63,-4.57,1.00,0
Markarian 38,2,273.82,-19.00,1471,0.68,7.62,N/A,N/A,N/A,0
Mayer 1,24,5.48,61.74,1429,0.70,54.95,-2.81,-1.08,0.71,0
Melotte 227,70,304.33,-79.03,120,8.33,371.54,-1.05,-26.60,1.50,0
Moreno 1,19.2,334.69,63.27,900,1.11,35.48,-2.49,-0.14,1.36,0
NGC 1027,20,40.67,61.60,772,1.30,159.59,-1.71,2.09,N/A,0
NGC 1039,35,40.52,42.76,499,2.00,177.00,0.71,-5.73,1.96,20
NGC 1444,4,57.35,52.66,1199,0.83,92.04,-0.79,-1.78,1.10,0
NGC 1502,8,61.96,62.33,821,1.22,11.25,-0.51,-0.84,N/A,0
NGC 1513,10,62.49,49.52,1320,0.76,128.82,1.33,-3.63,0.88,0
NGC 1647,40,71.48,19.12,540,1.85,144.00,-1.01,-1.55,1.68,34
NGC 1750,20,75.98,23.66,630,1.59,199.53,N/A,N/A,N/A,0
NGC 1778,8,77.02,37.02,1469,0.68,142.89,0.58,-3.16,0.84,0
NGC 1960,10,84.08,34.14,1318,0.76,29.38,-0.15,-3.43,1.00,0
NGC 1976,47,4.00,-5.39,399,2.51,12.90,1.16,0.54,N/A,0
NGC 1977,25.2,83.85,-4.82,500,2.00,12.00,1.2,0.02,N/A,0
NGC 1981,30,83.79,-4.40,400,2.50,31.60,1.15,-0.12,N/A,0
NGC 2099,o,o,o,o,o,o,o,o,o,o
NGC 2168,25,92.25,24.35,816,1.23,95.28,2.37,-2.95,N/A,0
NGC 2169,5,92.10,13.97,1052,0.95,11.67,-1.08,-1.66,1.00,0
NGC 2184,24,92.80,-3.44,640,1.56,234.42,N/A,N/A,N/A,0
NGC 2186,5,93.03,5.46,1445,0.69,54.70,0.43,-2.01,0.70,0
NGC 2232,45,97.00,-4.85,359,2.79,53.30,-4.79,-1.86,3.08,0
NGC 2244,29,97.98,4.94,1445,0.69,7.87,-1.57,0.44,0.94,0
NGC 2287,39,101.50,-20.76,693,1.44,242.66,-4.32,-1.36,N/A,0
NGC 2302,5,102.98,-7.08,1182,0.85,70.31,-1.52,-0.31,1.07,0
NGC 2323,14,105.68,-8.38,929,1.08,124.74,-0.78,-0.67,1.00,0
NGC 2343,5,107.03,-10.62,1056,0.95,12.71,0.27,-0.17,0.88,0
NGC 2353,18,108.63,-10.27,1119,0.89,94.19,-1.08,0.69,0.83,1
NGC 2362,5,109.67,-24.96,1389,0.72,8.20,-2.80,2.92,1.00,0
NGC 2448,36,116.14,-24.68,1040,0.96,15.49,-3.56,5.14,1.00,0
NGC 2448,36,116.14,-24.68,1040,0.96,15.49,-3.39,2.90,0.87,1
NGC 2451 A,120,115.80,-38.40,189,5.29,60.30,-20.92,15.34,5.15,1
NGC 2467,14,118.11,-26.44,1355,0.74,12.68,-2.56,2.50,0.71,0
NGC 2516,30,119.52,-60.75,409,2.44,113.00,-4.59,11.12,2.41,1
NGC 2546,70,123.06,-37.60,919,1.09,74.82,-7.87,5.80,1.40,1
NGC 2547,25,122.54,-49.22,455,2.20,,-8.51,4.24,2.54,0
NGC 2571,8,124.73,-29.75,1342,0.75,30.76,-4.96,4.27,1.06,0
NGC 2579,7,125.22,-36.22,1033,0.97,40.74,-2.35,2.59,N/A,0
NGC 2669,20,131.59,-52.95,1046,0.96,84.53,-4.14,4.64,0.86,0
NGC 2670,7,131.38,-48.80,1188,0.84,48.98,-5.35,3.61,0.96,0
NGC 3033,4,147.15,-56.42,922,1.08,69.98,-7.57,4.24,1.17,0
NGC 3114,35,150.65,-60.12,911,1.10,123.88,-7.34,3.78,0.95,1
NGC 3228,5,155.34,-51.73,544,1.84,34.80,-14.7,-0.54,N/A,0
NGC 3532,o,o,o,o,o,o,o,o,o,o
NGC 4463,3.5,187.48,-64.79,1050,0.95,31.99,-5.20,-0.36,0.96,0
NGC 4609,4,190.58,-63.00,1223,0.82,77.98,-4.86,-1.04,0.94,0
NGC 5281,7,206.65,-62.92,1108,0.90,14.00,-4.65,-2.41,0.73,0
NGC 5460,35,211.86,-48.34,678,1.47,161.06,-6.55,-3.38,1.37,0
NGC 559,6,22.38,63.31,1258,0.79,55.98,-4.29,0.28,0.60,0
NGC 5749,10,222.22,-54.50,1031,0.97,53.46,N/A,N/A,N/A,0
NGC 6067,14,243.30,-54.22,1417,0.71,119.12,-1.90,-2.58,0.74,0
NGC 6087,14,244.71,-57.94,891,1.12,94.62,-1.46,-2.45,1.00,1
NGC 6124,39,246.33,-40.65,512,1.95,83.20,-0.2,-2.08,1.57,0
NGC 6167,7,248.64,-49.77,1108,0.90,77.09,-0.66,-2.79,0.93,1
NGC 6178,5,248.95,-45.64,1014,0.99,17.70,0.48,-3.35,1.00,0
NGC 6193,14,250.33,-48.76,1155,0.87,5.96,1.48,-3.95,1.08,1
NGC 6204,5,251.54,-47.02,1085,0.92,36.64,-0.71,-0.54,0.82,0
NGC 6231,14,253.54,-41.83,1243,0.80,6.97,-0.55,-2.06,0.85,0
NGC 6242,9,253.89,-39.46,1131,0.88,40.55,1.10,0.93,0.75,1
NGC 6249,5,254.42,-44.81,981,1.02,24.32,1.75,-3.46,0.79,0
NGC 6250,10,254.48,-45.94,865,1.16,26.00,0.49,-2.40,0.85,0
NGC 6268,6,255.54,-39.73,1029,0.97,17.22,0.95,-0.77,0.70,0
NGC 6322,5,259.60,-42.93,996,1.00,11.43,-0.73,-2.36,0.77,0
NGC 6383,20,263.70,-32.57,985,1.02,9.16,2.70,1.63,0.78,0
NGC 6396,3,264.40,-35.03,1192,0.84,32.06,N/A,N/A,N/A,0
NGC 6405,20,265.08,-32.25,487,2.05,10.70,-1.43,-5.74,2.15,52
NGC 6469,18,268.30,-22.32,550,1.82,229.09,3.04,-1.20,1.82,0
NGC 6475,80,268.46,-34.79,301,3.32,298.54,3.09,-5.27,3.50,0
NGC 6514,28,270.68,-22.97,816,1.23,23.33,0.40,-1.40,N/A,0
NGC 6530,14,271.13,-24.36,1330,0.75,7.36,1.62,-1.91,1.00,0
NGC 6531,14,271.05,-22.49,1205,0.83,11.75,0.62,-1.39,1.07,0
NGC 6546,14,271.84,-23.30,938,1.07,70.63,-0.44,-1.80,0.96 or 1.1,0
NGC 6613,5,274.99,-17.10,1296,0.77,16.71,-0.53,-0.84,0.87,0
NGC 6618,25,275.20,-16.17,1300,0.77,1.00,N/A,N/A,N/A,0
NGC 6633,20,276.81,6.51,376,2.66,425.60,1.16,-1.83,2.55,2
NGC 6649,5,278.36,-10.40,1369,0.73,36.81,0.01,-0.04,0.80,0
NGC 6664,12,279.18,-8.22,1164,0.86,14.52,N/A,N/A,N/A,0
NGC 6683,3,280.55,-6.21,1197,0.84,10.00,N/A,N/A,N/A,0
NGC 6709,14,282.83,10.32,1075,0.93,150.66,1.50,-3.54,0.92,1
NGC 6755,14,286.95,4.27,1421,0.70,52.36,-0.71,-3.51,0.42,1
NGC 6910,10,305.80,40.78,1139,0.88,13.40,-3.39,-5.39,N/A,0
NGC 6913,10,305.99,38.51,1148,0.87,12.91,-3.46,-5.81,0.85,0
NGC 7039,14,317.70,45.62,951,1.05,66.07,-0.04,-2.42,1.38,0
NGC 7058,9.6,320.47,50.82,400,2.50,223.87,7.45,2.92,N/A,0
NGC 7086,12,322.61,51.60,1298,0.77,138.68,-1.63,-1.55,0.91,1
NGC 7092,29,322.95,48.43,326,3.07,278.61,-7.50,-19.75,3.36,1
NGC 7243,29,333.78,49.90,808,1.24,114.29,0.49,2.91,N/A,0
NGC 7419,5,343.58,60.82,1382,0.72,19.19,-2.77,-1.64,N/A,0
NGC 7654,15,351.20,61.59,1421,0.70,58.08,N/A,N/A,N/A,0
Pismis 22,4,243.54,-51.87,1000,1.00,39.81,N/A,N/A,N/A,0
Pismis 4,25,128.65,-44.42,593,1.69,13.80,-8.13,5.37,1.42,0
Pismis 5,2,129.41,-39.58,869,1.15,15.74,-5.43,4.25,1.03,0
Pismis 8,3,130.40,-46.27,1312,0.76,26.73,-5.76,4.98,0.80,0
Platais 2,204,18.25,32.08,201,4.98,346.74,-3.20,0.60,2.50,0
Platais 4,150,76.72,22.37,276,3.62,173.78,N/A,N/A,N/A,0
Platais 6,188.4,93.85,3.92,348,2.87,61.70,-4.1,-3.41,3.10,0
Pleiades Tau,120,56.75,24.12,150,6.67,135.00,19.95,-45.41,7.33,0
Praesepe (M44),70,130.10,19.67,187,5.35,729.46,-36.06,-12.82,5.30,10
Roslund 3,5,299.68,20.48,1467,0.68,108.64,-0.39,-5.14,0.88,0
Roslund 5,50,302.50,33.77,389,2.57,100.00,2.09,-1.13,1.82,0
Ruprecht 107,3,199.94,-64.95,1442,0.69,30.06,-5.85,-1.60,0.53,0
Ruprecht 118,3,246.15,-51.97,1343,0.74,128.82,-4.96,4.27,0.80,0
Ruprecht 119,8,247.06,-51.50,956,1.05,7.13,N/A,N/A,N/A,0
Ruprecht 12,20.4,106.83,-28.22,900,1.11,36.31,-3.04,8 3.246,1.12,1
Ruprecht 127,5,264.46,-36.30,1466,0.68,22.44,-0.24,-2.27,0.66,0
Ruprecht 147,147.6,289.17,-16.30,175,5.71,2454.71,-1.05,-26.60,3.40,0
Ruprecht 18,7,111.16,-26.22,1056,0.95,44.46,-4.43,3.93,N/A,0
Ruprecht 26,24,114.30,-15.65,1440,0.69,30.90,N/A,N/A,N/A,0
Ruprecht 59,3,124.84,-34.48,874,1.14,53.33,-2.20,3.19,1.14,0
Ruprecht 76,5,141.05,-51.67,1262,0.79,54.20,-6.50,3.60,0.74,0
Ruprecht 93,7,166.10,-61.37,1437,0.70,155.96,-6.37,3.15,0.47,1
Stephenson 1,20,283.38,36.92,390,2.56,112.00,N/A,N/A,N/A,0
Stock 10,38.4,84.75,37.93,380,2.63,263.03,-3.18,-0.49,2.80,1
Stock 2,45,33.75,59.27,303,3.30,170.00,15.83,-13.67,2.64,2
Stock 23,21.60,49.05,60.05,380.00,2.63,32.40,-4.29,-0.86,1.54,11.00
Stock 5,27.6,31.13,64.36,1100,0.91,53.70,-2.28,-1.05,1.26,0
Trumpler 10,29,131.98,-42.45,424,2.36,45.80,-12.38,6.40,2.27,0
Trumpler 18,5,167.87,-60.67,1358,0.74,15.63,-7.15,0.58,0.84,0
Trumpler 21,5,203.06,-62.80,1263,0.79,49.66,-4.60,-2.31,1.00,0
Trumpler 24,60,254.25,-40.67,1138,0.88,8.30,1.10,-0.90,N/A,0
Trumpler 27,6,264.08,-33.52,1211,0.83,11.56,-0.18,-1.27,0.83,0
Trumpler 28,5,264.25,-32.48,1343,0.74,19.50,-0.83,-2.76,0.79,1
Trumpler 3,60,47.95,63.19,450,2.22,218.78,-3.31,-0.09,1.42,0
Trumpler 35,5,280.73,-4.13,1206,0.83,72.78,-1.04,-2.26,0.67,0
Trumpler 37,89,324.78,57.50,835,1.20,11.32,N/A,N/A,N/A,0
Trumpler 7,5,111.84,-23.95,1474,0.68,26.92,-2.47,3.37,0.79,0
vdB-Hagen 164,48,222.06,-66.34,550,1.82,51.30,-7.42,-10.53,2.28,0
vdB-Hagen 217,5,259.08,-40.82,1213,0.82,34.67,-0.70,-1.84,0.80,0
vdB-Hagen 23,38.4 (use 18),123.52,-36.36,437,2.29,36.10,-7.19,7.28,2.22,0
vdB-Hagen 245,1,266.57,-29.70,1000,1.00,14.79,-0.37,-1.98,N/A,0
vdB-Hagen 91,18,154.32,-58.70,740,1.35,162.18,-5.80,3.50,1.35,0
vdB-Hagen 99,20,159.48,-59.18,507,1.97,85.50,-14.69,0.92,2.16,0

==> clusters_latex.csv <==
Alessi 12,60,310.88,23.78,537,1.86,66.10,4.36,-4.66,1.82,5
Alessi 13,384,52.05,-35.90,110,9.09,524.81,0.50,0.28,N/A,0
Alessi 19,90,274.77,12.18,550,1.82,43.10,-0.84,-6.69,1.69,0
Alessi 20,36,2.64,58.76,450,2.22,165.96,8.20,-2.49,2.35,0
Alessi 21,60,107.70,-9.34,500,2.00,29.50,-5.55,2.53,1.74,5
Alessi 3,66,109.08,-46.61,288,3.47,741.31,-10.00,11.87,3.60,0
Alessi 5,36,160.78,-61.17,398,2.51,32.10,-15.46,2.59,2.50,0
Alessi 6,50.4,220.06,-66.12,437,2.29,199.53,-7.30,-10.60,N/A,0
Alessi 8,37.2,232.39,-51.23,575,1.74,13.80,N/A,N/A,N/A,0
Alessi 9,168,265.98,-47.18,195,5.13,263.03,N/A,N/A,N/A,0
Alpha Per - too big,300,50.50,48.62,185,5.41,71.40,23.32,-25.34,5.73,17
ASCC 101,43.2,288.40,36.33,350,2.86,75.90,0.89,1.29,2.51,108 1
ASCC 103,43.2,294.04,35.67,700,1.43,234.42,N/A,N/A,N/A,0
ASCC 105,72,295.44,27.38,500,2.00,53.80,N/A,N/A,N/A,N/A
ASCC 109,60,298.50,34.58,450,2.22,204.17,N/A,N/A,N/A,0
ASCC 112,26.4,304.11,52.10,550,1.82,67.90,-0.14,-1.18,1.51,N/A
ASCC 113,56.4,318.00,38.60,450,2.22,141.00,0.78,-3.67,1.76,15
ASCC 117,42,331.24,62.27,1200,0.83,4.68,N/A,N/A,N/A,0
ASCC 118,25.2,332.10,61.10,900,1.11,10.47,-1.49,-3.07,1.11,0
ASCC 123,153.6,340.65,54.26,250,4.00,257.04,17.46,4.64,4.00,0
ASCC 127,86.4,347.10,64.85,350,2.86,138.00,7.42,-1.70,2.61,0
ASCC 18,74.4,81.54,0.82,500,2.00,13.20,1.32,-0.33,N/A,N/A
ASCC 4,48,13.29,61.58,750,1.33,218.78,N/A,N/A,N/A,0
ASCC 41,43.2,116.76,0.02,370,2.70,275.42,0.88,-4.00,3.30,0
ASCC 44,48,120.42,-50.57,1100,0.91,77.62,-6.72,7.89,N/A,0
ASCC 46,48,124.14,-48.51,900,1.11,51.29,-8.56,4.41,2.56,1
ASCC 47,60,127.95,-39.08,900,1.11,75.86,-8.13,5.58,1.27,2
ASCC 49,54,131.97,-37.99,900,1.11,138.04,-8.54,3.43,1.55,0
ASCC 50,48,132.57,-41.72,850,1.18,30.20,-6.39,3.85,1.02,1
ASCC 6,36,26.80,57.73,1200,0.83,147.91,-0.91,0.23,0.85,0
ASCC 66,36,168.40,-55.42,1000,1.00,57.54,-5.17,2.05,1.00,0
ASCC 69,48,181.65,-69.77,1000,1.00,81.28,-8.94,-0.78,0.89,0
ASCC 71,49.2,185.18,-67.52,1300,0.77,75.86,N/A,N/A,N/A,0
ASCC 72,30,188.25,-60.95,1100,0.91,134.90,N/A,N/A,N/A,0
ASCC 81,31.2,236.73,-50.98,700,1.43,239.88,-3.24,-5.65,1.43,0
ASCC 84,30,238.72,-60.74,900,1.11,47.86,N/A,N/A,N/A,0
ASCC 85,26.4,251.88,-45.46,1200,0.83,26.30,0.18,-4.14,1.40,1
ASCC 89,132,260.82,-62.64,500,2.00,140.00,N/A,N/A,N/A,0
ASCC 96,30,275.02,-32.37,750,1.33,186.21,N/A,N/A,N/A,0
ASCC 99,27.6,282.27,-18.73,280,3.57,512.86,8.29,4.19,1.64,0
Basel 8,29,98.55,8.08,1328,0.75,126.47,1.33,-3.63,0.79,0
Berkeley 59,20.4,0.55,67.42,1000,1.00,6.31,-1.73,-1.97,0.94,0
Berkeley 82,2,287.85,13.07,860,1.16,31.12,0.10,-3.21,0.96,0
Berkeley 86,6,305.10,38.70,1112,0.90,13.06,-3.34,-6.00,1.00,0
Biurakan 2,20,302.30,35.48,1106,0.90,10.26,-1.06,-3.17,0.98,0
Blanco 1,70,1.03,-29.83,269,3.72,62.50,18.69,2.69,4.20,1
Bochum 13,14,259.35,-35.55,1077,0.93,6.65,-1.01,-2.94,0.93,0
Collinder 121,89,103.55,-24.42,471,2.12,11.30,-6.02,5.94,N/A,0
Collinder 132,80,108.83,-30.68,472,2.12,12.00,-7.8,5.10,N/A,0
Collinder 135,50,109.32,-36.82,316,3.16,25.50,-10.19,6.30,3.32,0
Collinder 140,29,110.80,-32.03,405,2.47,35.30,-7.98,4.65,2.57,0
Collinder 185,6,125.84,-36.33,1486,0.67,128.82,-5.01,3.85,0.96,0
Collinder 197,25,131.21,-41.23,838,1.19,13.43,N/A,N/A,N/A,0
Collinder 258,5,186.79,-60.77,1184,0.84,107.65,-6.94,-0.25,0.75,1
Collinder 350,66,267.03,1.35,280,3.57,407.38,-12.13,-9.00,11.47,1
Collinder 367,48,272.43,-23.66,1200,0.83,6.92,-2.29,-18.51,0.65,0
Collinder 463,29,27.10,71.95,702,1.42,236.05,-0.17,-0.31,1.14,0
Collinder 469,3,274.06,-18.27,1481,0.68,62.95,0.06,-1.66,0.71,0
Collinder 65,288,81.52,15.70,310,3.23,25.70,1.16,-6.46,N/A,0
Collinder 69,70,83.78,9.93,441,2.27,11.20,1.2,-2.20,N/A,0
Collinder 95,24,97.77,9.90,556,1.80,229.09,-2.39,-5.24,1.44,0
Collinder 96,12,97.58,2.87,962,1.04,10.74,-2.34,-0.62,0.95,0
Coma Ber,120,186.28,26.10,96,10.42,448.75,N/A,N/A,N/A,0
Czernik 8,2,38.25,58.73,1409,0.71,80.17,0.53,-0.73,N/A,0
Dolidze 42,7,304.93,38.13,972,1.03,34.83,-2.57,-4.20,1.00,0
ESO 123-26,26,118.05,-60.36,550,1.82,213.80,-1.41,7.50,N/A,0
ESO 128-16,92,163.42,-58.24,900,1.11,100.00,N/A,N/A,N/A,0
ESO 332-08,16,253.68,-40.71,1200,0.83,147.91,-1.80,-3.77,0.81,0
Feinstein 1,25,166.48,-59.82,1159,0.86,10.00,-10.30,5.30,2.30,3
Haffner 26,12,123.91,-30.83,1000,1.00,29.51,-3.00,0.58,0.80,0
Hogg 14,3,187.15,-59.82,969,1.03,125.60,-7.70,-0.19,1.20,0
Hogg 17,4,218.49,-61.37,1310,0.76,107.15,-5.10,-2.50,0.70,0
Hogg 22,3,251.65,-47.08,1216,0.82,6.03,-0.69,-0.58,1.00,0
Hyades Tau,330,66.73,15.87,45,22.22,787.05,N/A,N/A,N/A,0
IC 0361,6,64.75,58.30,1070,0.93,52.24,1.69,-1.08,N/A,0
IC 2391,60,130.13,-53.03,175,5.71,34.10,-24.74,23.25,6.58,0
IC 2488,18,141.91,-57.00,1134,0.88,129.72,-7.75,5.72,1.00,0
IC 2602,100,160.74,-64.40,161,6.21,40.30,-17.68,10.81,6.56,0
IC 348,7,56.13,32.28,385,2.60,43.80,4.3,-5.70,3.06,0
IC 4665,70,266.58,5.72,352,2.84,94.20,-0.98,-8.45,2.91,0
IC 5146,20,328.35,47.27,852,1.17,105.44,1.34,-2.39,N/A,0
Loden 1,21.6,151.26,-55.80,360,2.78,1949.84,N/A,N/A,N/A,0
Lynga 14,3,253.77,-45.23,881,1.14,5.15,-0.33,-1.98,N/A,0
Lynga 2,10,216.15,-61.33,1000,1.00,132.43,-6.63,-4.57,1.00,0
Markarian 38,2,273.82,-19.00,1471,0.68,7.62,N/A,N/A,N/A,0
Mayer 1,24,5.48,61.74,1429,0.70,54.95,-2.81,-1.08,0.71,0
Melotte 227,70,304.33,-79.03,120,8.33,371.54,-1.05,-26.60,1.50,0
Moreno 1,19.2,334.69,63.27,900,1.11,35.48,-2.49,-0.14,1.36,0
NGC 1027,20,40.67,61.60,772,1.30,159.59,-1.71,2.09,N/A,0
NGC 1039,35,40.52,42.76,499,2.00,177.00,0.71,-5.73,1.96,20
NGC 1444,4,57.35,52.66,1199,0.83,92.04,-0.79,-1.78,1.10,0
NGC 1502,8,61.96,62.33,821,1.22,11.25,-0.51,-0.84,N/A,0
NGC 1513,10,62.49,49.52,1320,0.76,128.82,1.33,-3.63,0.88,0
NGC 1647,40,71.48,19.12,540,1.85,144.00,-1.01,-1.55,1.68,34
NGC 1750,20,75.98,23.66,630,1.59,199.53,N/A,N/A,N/A,0
NGC 1778,8,77.02,37.02,1469,0.68,142.89,0.58,-3.16,0.84,0
NGC 1960,10,84.08,34.14,1318,0.76,29.38,-0.15,-3.43,1.00,0
NGC 1976,47,4.00,-5.39,399,2.51,12.90,1.16,0.54,N/A,0
NGC 1977,25.2,83.85,-4.82,500,2.00,12.00,1.2,0.02,N/A,0
NGC 1981,30,83.79,-4.40,400,2.50,31.60,1.15,-0.12,N/A,0
NGC 2099,o,o,o,o,o,o,o,o,o,o
NGC 2168,25,92.25,24.35,816,1.23,95.28,2.37,-2.95,N/A,0
NGC 2169,5,92.10,13.97,1052,0.95,11.67,-1.08,-1.66,1.00,0
NGC 2184,24,92.80,-3.44,640,1.56,234.42,N/A,N/A,N/A,0
NGC 2186,5,93.03,5.46,1445,0.69,54.70,0.43,-2.01,0.70,0
NGC 2232,45,97.00,-4.85,359,2.79,53.30,-4.79,-1.86,3.08,0
NGC 2244,29,97.98,4.94,1445,0.69,7.87,-1.57,0.44,0.94,0
NGC 2287,39,101.50,-20.76,693,1.44,242.66,-4.32,-1.36,N/A,0
NGC 2302,5,102.98,-7.08,1182,0.85,70.31,-1.52,-0.31,1.07,0
NGC 2323,14,105.68,-8.38,929,1.08,124.74,-0.78,-0.67,1.00,0
NGC 2343,5,107.03,-10.62,1056,0.95,12.71,0.27,-0.17,0.88,0
NGC 2353,18,108.63,-10.27,1119,0.89,94.19,-1.08,0.69,0.83,1
NGC 2362,5,109.67,-24.96,1389,0.72,8.20,-2.80,2.92,1.00,0
NGC 2448,36,116.14,-24.68,1040,0.96,15.49,-3.56,5.14,1.00,0
NGC 2448,36,116.14,-24.68,1040,0.96,15.49,-3.39,2.90,0.87,1
NGC 2451 A,120,115.80,-38.40,189,5.29,60.30,-20.92,15.34,5.15,1
NGC 2467,14,118.11,-26.44,1355,0.74,12.68,-2.56,2.50,0.71,0
NGC 2516,30,119.52,-60.75,409,2.44,113.00,-4.59,11.12,2.41,1
NGC 2546,70,123.06,-37.60,919,1.09,74.82,-7.87,5.80,1.40,1
NGC 2547,25,122.54,-49.22,455,2.20,,-8.51,4.24,2.54,0
NGC 2571,8,124.73,-29.75,1342,0.75,30.76,-4.96,4.27,1.06,0
NGC 2579,7,125.22,-36.22,1033,0.97,40.74,-2.35,2.59,N/A,0
NGC 2669,20,131.59,-52.95,1046,0.96,84.53,-4.14,4.64,0.86,0
NGC 2670,7,131.38,-48.80,1188,0.84,48.98,-5.35,3.61,0.96,0
NGC 3033,4,147.15,-56.42,922,1.08,69.98,-7.57,4.24,1.17,0
NGC 3114,35,150.65,-60.12,911,1.10,123.88,-7.34,3.78,0.95,1
NGC 3228,5,155.34,-51.73,544,1.84,34.80,-14.7,-0.54,N/A,0
NGC 3532,o,o,o,o,o,o,o,o,o,o
NGC 4463,3.5,187.48,-64.79,1050,0.95,31.99,-5.20,-0.36,0.96,0
NGC 4609,4,190.58,-63.00,1223,0.82,77.98,-4.86,-1.04,0.94,0
NGC 5281,7,206.65,-62.92,1108,0.90,14.00,-4.65,-2.41,0.73,0
NGC 5460,35,211.86,-48.34,678,1.47,161.06,-6.55,-3.38,1.37,0
NGC 559,6,22.38,63.31,1258,0.79,55.98,-4.29,0.28,0.60,0
NGC 5749,10,222.22,-54.50,1031,0.97,53.46,N/A,N/A,N/A,0
NGC 6067,14,243.30,-54.22,1417,0.71,119.12,-1.90,-2.58,0.74,0
NGC 6087,14,244.71,-57.94,891,1.12,94.62,-1.46,-2.45,1.00,1
NGC 6124,39,246.33,-40.65,512,1.95,83.20,-0.2,-2.08,1.57,0
NGC 6167,7,248.64,-49.77,1108,0.90,77.09,-0.66,-2.79,0.93,1
NGC 6178,5,248.95,-45.64,1014,0.99,17.70,0.48,-3.35,1.00,0
NGC 6193,14,250.33,-48.76,1155,0.87,5.96,1.48,-3.95,1.08,1
NGC 6204,5,251.54,-47.02,1085,0.92,36.64,-0.71,-0.54,0.82,0
NGC 6231,14,253.54,-41.83,1243,0.80,6.97,-0.55,-2.06,0.85,0
NGC 6242,9,253.89,-39.46,1131,0.88,40.55,1.10,0.93,0.75,1
NGC 6249,5,254.42,-44.81,981,1.02,24.32,1.75,-3.46,0.79,0
NGC 6250,10,254.48,-45.94,865,1.16,26.00,0.49,-2.40,0.85,0
NGC 6268,6,255.54,-39.73,1029,0.97,17.22,0.95,-0.77,0.70,0
NGC 6322,5,259.60,-42.93,996,1.00,11.43,-0.73,-2.36,0.77,0
NGC 6383,20,263.70,-32.57,985,1.02,9.16,2.70,1.63,0.78,0
NGC 6396,3,264.40,-35.03,1192,0.84,32.06,N/A,N/A,N/A,0
NGC 6405,20,265.08,-32.25,487,2.05,10.70,-1.43,-5.74,2.15,52
NGC 6469,18,268.30,-22.32,550,1.82,229.09,3.04,-1.20,1.82,0
NGC 6475,80,268.46,-34.79,301,3.32,298.54,3.09,-5.27,3.50,0
NGC 6514,28,270.68,-22.97,816,1.23,23.33,0.40,-1.40,N/A,0
NGC 6530,14,271.13,-24.36,1330,0.75,7.36,1.62,-1.91,1.00,0
NGC 6531,14,271.05,-22.49,1205,0.83,11.75,0.62,-1.39,1.07,0
NGC 6546,14,271.84,-23.30,938,1.07,70.63,-0.44,-1.80,0.96,0
NGC 6613,5,274.99,-17.10,1296,0.77,16.71,-0.53,-0.84,0.87,0
NGC 6618,25,275.20,-16.17,1300,0.77,1.00,N/A,N/A,N/A,0
NGC 6633,20,276.81,6.51,376,2.66,425.60,1.16,-1.83,2.55,2
NGC 6649,5,278.36,-10.40,1369,0.73,36.81,0.01,-0.04,0.80,0
NGC 6664,12,279.18,-8.22,1164,0.86,14.52,N/A,N/A,N/A,0
NGC 6683,3,280.55,-6.21,1197,0.84,10.00,N/A,N/A,N/A,0
NGC 6709,14,282.83,10.32,1075,0.93,150.66,1.50,-3.54,0.92,1
NGC 6755,14,286.95,4.27,1421,0.70,52.36,-0.71,-3.51,0.42,1
NGC 6910,10,305.80,40.78,1139,0.88,13.40,-3.39,-5.39,N/A,0
NGC 6913,10,305.99,38.51,1148,0.87,12.91,-3.46,-5.81,0.85,0
NGC 7039,14,317.70,45.62,951,1.05,66.07,-0.04,-2.42,1.38,0
NGC 7058,9.6,320.47,50.82,400,2.50,223.87,7.45,2.92,N/A,0
NGC 7086,12,322.61,51.60,1298,0.77,138.68,-1.63,-1.55,0.91,1
NGC 7092,29,322.95,48.43,326,3.07,278.61,-7.50,-19.75,3.36,1
NGC 7243,29,333.78,49.90,808,1.24,114.29,0.49,2.91,N/A,0
NGC 7419,5,343.58,60.82,1382,0.72,19.19,-2.77,-1.64,N/A,0
NGC 7654,15,351.20,61.59,1421,0.70,58.08,N/A,N/A,N/A,0
Pismis 22,4,243.54,-51.87,1000,1.00,39.81,N/A,N/A,N/A,0
Pismis 4,25,128.65,-44.42,593,1.69,13.80,-8.13,5.37,1.42,0
Pismis 5,2,129.41,-39.58,869,1.15,15.74,-5.43,4.25,1.03,0
Pismis 8,3,130.40,-46.27,1312,0.76,26.73,-5.76,4.98,0.80,0
Platais 2,204,18.25,32.08,201,4.98,346.74,-3.20,0.60,2.50,0
Platais 4,150,76.72,22.37,276,3.62,173.78,N/A,N/A,N/A,0
Platais 6,188.4,93.85,3.92,348,2.87,61.70,-4.1,-3.41,3.10,0
Pleiades Tau,120,56.75,24.12,150,6.67,135.00,19.95,-45.41,7.33,0
Praesepe (M44),70,130.10,19.67,187,5.35,729.46,-36.06,-12.82,5.30,10
Roslund 3,5,299.68,20.48,1467,0.68,108.64,-0.39,-5.14,0.88,0
Roslund 5,50,302.50,33.77,389,2.57,100.00,2.09,-1.13,1.82,0
Ruprecht 107,3,199.94,-64.95,1442,0.69,30.06,-5.85,-1.60,0.53,0
Ruprecht 118,3,246.15,-51.97,1343,0.74,128.82,-4.96,4.27,0.80,0
Ruprecht 119,8,247.06,-51.50,956,1.05,7.13,N/A,N/A,N/A,0
Ruprecht 12,20.4,106.83,-28.22,900,1.11,36.31,-3.04,8 3.246,1.12,1
Ruprecht 127,5,264.46,-36.30,1466,0.68,22.44,-0.24,-2.27,0.66,0
Ruprecht 147,147.6,289.17,-16.30,175,5.71,2454.71,-1.05,-26.60,3.40,0
Ruprecht 18,7,111.16,-26.22,1056,0.95,44.46,-4.43,3.93,N/A,0
Ruprecht 26,24,114.30,-15.65,1440,0.69,30.90,N/A,N/A,N/A,0
Ruprecht 59,3,124.84,-34.48,874,1.14,53.33,-2.20,3.19,1.14,0
Ruprecht 76,5,141.05,-51.67,1262,0.79,54.20,-6.50,3.60,0.74,0
Ruprecht 93,7,166.10,-61.37,1437,0.70,155.96,-6.37,3.15,0.47,1
Stephenson 1,20,283.38,36.92,390,2.56,112.00,N/A,N/A,N/A,0
Stock 10,38.4,84.75,37.93,380,2.63,263.03,-3.18,-0.49,2.80,1
Stock 2,45,33.75,59.27,303,3.30,170.00,15.83,-13.67,2.64,2
Stock 23,21.60,49.05,60.05,380.00,2.63,32.40,-4.29,-0.86,1.54,11.00
Stock 5,27.6,31.13,64.36,1100,0.91,53.70,-2.28,-1.05,1.26,0
Trumpler 10,29,131.98,-42.45,424,2.36,45.80,-12.38,6.40,2.27,0
Trumpler 18,5,167.87,-60.67,1358,0.74,15.63,-7.15,0.58,0.84,0
Trumpler 21,5,203.06,-62.80,1263,0.79,49.66,-4.60,-2.31,1.00,0
Trumpler 24,60,254.25,-40.67,1138,0.88,8.30,1.10,-0.90,N/A,0
Trumpler 27,6,264.08,-33.52,1211,0.83,11.56,-0.18,-1.27,0.83,0
Trumpler 28,5,264.25,-32.48,1343,0.74,19.50,-0.83,-2.76,0.79,1
Trumpler 3,60,47.95,63.19,450,2.22,218.78,-3.31,-0.09,1.42,0
Trumpler 35,5,280.73,-4.13,1206,0.83,72.78,-1.04,-2.26,0.67,0
Trumpler 37,89,324.78,57.50,835,1.20,11.32,N/A,N/A,N/A,0
Trumpler 7,5,111.84,-23.95,1474,0.68,26.92,-2.47,3.37,0.79,0
vdB-Hagen 164,48,222.06,-66.34,550,1.82,51.30,-7.42,-10.53,2.28,0
vdB-Hagen 217,5,259.08,-40.82,1213,0.82,34.67,-0.70,-1.84,0.80,0
vdB-Hagen 23,38.4,123.52,-36.36,437,2.29,36.10,-7.19,7.28,2.22,0
vdB-Hagen 245,1,266.57,-29.70,1000,1.00,14.79,-0.37,-1.98,N/A,0
vdB-Hagen 91,18,154.32,-58.70,740,1.35,162.18,-5.80,3.50,1.35,0
vdB-Hagen 99,20,159.48,-59.18,507,1.97,85.50,-14.69,0.92,2.16,0
